Chemical Abundances of new member stars in the Tucana II dwarf galaxy

We present chemical abundance measurements for seven stars with metallicities ranging from [Fe/H] = $-$3.3 to [Fe/H] = $-$2.4 in the Tucana II ultra-faint dwarf galaxy (UFD), based on high-resolution spectra obtained with the MIKE spectrograph on the 6.5 m Magellan-Clay Telescope. For three stars, we present detailed chemical abundances for the first time. Of those, two stars are newly discovered members of Tucana II and were selected as probable members from deep narrow band photometry of the Tucana II UFD taken with the SkyMapper telescope. This result demonstrates the potential for photometrically identifying members of dwarf galaxy systems based on chemical composition. One new star was selected from the membership catalog of Walker et al. (2016). The other four stars in our sample have been re-analyzed, following additional observations. Overall, six stars have chemical abundances that are characteristic of the UFD stellar population. The seventh star shows chemical abundances that are discrepant from the other Tucana II members and an atypical, higher strontium abundance than what is expected for typical UFD stars. While unlikely, its strontium abundance raises the possibility that it may be a foreground metal-poor halo star with the same systemic velocity as Tucana II. If we were to exclude this star, Tucana II would satisfy the criteria to be a surviving first galaxy. Otherwise, this star implies that Tucana II has likely experienced somewhat extended chemical evolution.

==> tab5.txt <==
Title: Chemical abundances of stars in Tucana II
Authors: Chiti A., Frebel A., Ji A., Jerjen H., Kim D., Norris J.
Table: 5
================================================================================
Byte-by-byte Description of file: Table5.txt
--------------------------------------------------------------------------------
   Bytes Format Units    Label       Explanations
--------------------------------------------------------------------------------
   1-  9 A9     ---        Name        Tucana II star name
  11- 17 F7.2   0.1nm      Wavelength  Rest wavelength of absorption feature
  19- 23 A5     ---        Species     Atomic species of absorption feature
  25- 28 A4     eV         chi         Excitation potential of absorption line
  30- 34 A5     ---        loggf       Oscillator strength of absorption line (dex)
  36- 40 A5     0.0001nm   EW          Measured equivalent width of absorption line
  42- 48 A7     ---        logepsilon  Measured chemical abundance from absorption feature (dex)
--------------------------------------------------------------------------------
TucII-006 4313.00 CH    syn  syn   syn   6.25    
TucII-006 4323.00 CH    syn  syn   syn   6.50    
TucII-006 5889.95 Na I  0.00 0.11  146.4 3.61    
TucII-006 5895.92 Na I  0.00 -0.19 114.9 3.31    
TucII-006 5172.68 Mg I  2.71 -0.45 120.3 4.33    
TucII-006 5183.60 Mg I  2.72 -0.24 162.6 4.92    
TucII-006 3944.00 Al I  syn  syn   syn   2.83    
TucII-006 3905.52 Si I  syn  syn   syn   4.80    
TucII-006 4454.78 Ca I  1.90 0.26  73.2  3.77    
TucII-006 6122.22 Ca I  1.89 -0.32 42.3  3.69    
TucII-006 4246.82 Sc II syn  syn   syn   0.03    
TucII-006 4314.08 Sc II syn  syn   syn   0.23    
TucII-006 4325.00 Sc II syn  syn   syn   0.27    
TucII-006 4400.39 Sc II syn  syn   syn   0.20    
TucII-006 4415.55 Sc II syn  syn   syn   0.03    
TucII-006 3913.46 Ti II 1.12 -0.42 106.6 2.11    
TucII-006 4012.40 Ti II 0.57 -1.75 88.7  2.29    
TucII-006 4395.03 Ti II 1.08 -0.54 117.3 2.27    
TucII-006 4399.77 Ti II 1.24 -1.19 60.1  1.86    
TucII-006 4417.71 Ti II 1.17 -1.19 96.6  2.51    
TucII-006 4443.80 Ti II 1.08 -0.72 104.0 2.11    
TucII-006 4450.48 Ti II 1.08 -1.52 62.9  2.04    
TucII-006 4468.52 Ti II 1.13 -0.60 114.3 2.28    
TucII-006 4501.27 Ti II 1.12 -0.77 77.0  1.60    
TucII-006 4533.96 Ti II 1.24 -0.53 105.3 2.12    
TucII-006 4563.77 Ti II 1.22 -0.96 102.2 2.43    
TucII-006 4571.97 Ti II 1.57 -0.32 97.4  2.10    
TucII-006 4254.33 Cr I  0.00 -0.11 98.4  2.33    
TucII-006 4274.80 Cr I  0.00 -0.22 85.0  2.09    
TucII-006 4289.72 Cr I  0.00 -0.37 73.2  1.98    
TucII-006 4030.75 Mn I  syn  syn   syn   2.12    
TucII-006 4033.06 Mn I  syn  syn   syn   2.00    
TucII-006 4034.48 Mn I  0.00 -0.81 97.7  2.37    
TucII-006 3887.05 Fe I  0.91 -1.14 118.5 4.78    
TucII-006 3899.71 Fe I  0.09 -1.51 117.7 4.19    
TucII-006 3902.95 Fe I  1.56 -0.44 107.0 4.49    
TucII-006 4062.44 Fe I  2.85 -0.86 39.3  4.79    
TucII-006 4071.74 Fe I  1.61 -0.01 129.4 4.61    
TucII-006 4109.80 Fe I  2.85 -0.94 56.2  5.18    
TucII-006 4132.06 Fe I  1.61 -0.68 112.0 4.83    
TucII-006 4143.87 Fe I  1.56 -0.51 112.2 4.61    
TucII-006 4147.67 Fe I  1.48 -2.07 35.3  4.39    
TucII-006 4181.76 Fe I  2.83 -0.37 55.2  4.56    
TucII-006 4191.43 Fe I  2.47 -0.67 67.8  4.69    
TucII-006 4199.10 Fe I  3.05 0.16  59.6  4.35    
TucII-006 4202.03 Fe I  1.49 -0.69 83.5  3.94    
TucII-006 4216.18 Fe I  0.00 -3.36 86.9  4.99    
TucII-006 4227.43 Fe I  3.33 0.27  74.5  4.84    
TucII-006 4250.12 Fe I  2.47 -0.38 54.0  4.13    
TucII-006 4250.79 Fe I  1.56 -0.71 103.2 4.54    
TucII-006 4260.47 Fe I  2.40 0.08  83.3  4.18    
TucII-006 4271.15 Fe I  2.45 -0.34 80.5  4.59    
TucII-006 4271.76 Fe I  1.49 -0.17 129.8 4.57    
TucII-006 4325.76 Fe I  1.61 0.01  129.2 4.50    
TucII-006 4337.05 Fe I  1.56 -1.70 61.9  4.56    
TucII-006 4375.93 Fe I  0.00 -3.00 92.4  4.72    
TucII-006 4383.55 Fe I  1.48 0.20  133.4 4.23    
TucII-006 4404.75 Fe I  1.56 -0.15 112.4 4.17    
TucII-006 4415.12 Fe I  1.61 -0.62 108.3 4.59    
TucII-006 4427.31 Fe I  0.05 -2.92 107.0 5.06    
TucII-006 4442.34 Fe I  2.20 -1.23 48.7  4.56    
TucII-006 4447.72 Fe I  2.22 -1.34 61.9  4.93    
TucII-006 4459.12 Fe I  2.18 -1.28 33.7  4.32    
TucII-006 4461.65 Fe I  0.09 -3.19 69.6  4.50    
TucII-006 4528.61 Fe I  2.18 -0.82 72.2  4.56    
TucII-006 4871.32 Fe I  2.87 -0.36 39.2  4.25    
TucII-006 4890.76 Fe I  2.88 -0.39 47.7  4.43    
TucII-006 4891.49 Fe I  2.85 -0.11 79.1  4.70    
TucII-006 4920.50 Fe I  2.83 0.07  69.6  4.30    
TucII-006 5166.28 Fe I  0.00 -4.12 38.6  4.71    
TucII-006 5171.60 Fe I  1.49 -1.72 49.3  4.20    
TucII-006 5232.94 Fe I  2.94 -0.06 62.4  4.41    
TucII-006 5269.54 Fe I  0.86 -1.33 124.4 4.63    
TucII-006 5328.04 Fe I  0.92 -1.47 101.3 4.29    
TucII-006 5328.53 Fe I  1.56 -1.85 69.5  4.74    
TucII-006 5371.49 Fe I  0.96 -1.64 115.8 4.84    
TucII-006 5397.13 Fe I  0.92 -1.98 96.1  4.67    
TucII-006 5415.20 Fe I  4.39 0.64  26.4  4.65    
TucII-006 5429.70 Fe I  0.96 -1.88 116.6 5.09    
TucII-006 5446.92 Fe I  0.99 -1.91 91.7  4.57    
TucII-006 5506.78 Fe I  0.99 -2.79 44.6  4.60    
TucII-006 5615.64 Fe I  3.33 0.05  50.0  4.50    
TucII-006 6219.28 Fe I  2.20 -2.45 15.7  4.98    
TucII-006 6393.60 Fe I  2.43 -1.58 25.9  4.63    
TucII-006 6494.98 Fe I  2.40 -1.24 26.2  4.26    
TucII-006 4178.86 Fe II 2.58 -2.51 48.9  4.70    
TucII-006 4522.63 Fe II 2.84 -2.25 46.0  4.65    
TucII-006 4923.93 Fe II 2.89 -1.32 80.1  4.36    
TucII-006 3995.31 Co I  0.92 -0.22 70.9  2.24    
TucII-006 3783.52 Ni I  0.42 -1.42 74.9  2.85    
TucII-006 5080.52 Ni I  3.65 0.13  25.1  3.90    
TucII-006 4077.71 Sr II syn  syn   syn   -1.55   
TucII-006 4215.52 Sr II syn  syn   syn   -1.50   
TucII-006 4554.03 Ba II syn  syn   syn   -2.05   
TucII-006 4934.09 Ba II syn  syn   syn   -1.98   
TucII-006 4129.00 Eu II syn  syn   syn   <-1.50  
TucII-011 4313.00 CH    syn  syn   syn   4.91    
TucII-011 4323.00 CH    syn  syn   syn   5.40    
TucII-011 5889.95 Na I  0.00 0.11  195.8 4.08    
TucII-011 5895.92 Na I  0.00 -0.19 148.6 3.71    
TucII-011 4167.27 Mg I  4.35 -0.71 48.2  5.17    
TucII-011 4571.10 Mg I  0.00 -5.69 67.8  5.24    
TucII-011 4702.99 Mg I  4.33 -0.38 72.8  5.16    
TucII-011 5172.68 Mg I  2.71 -0.45 190.9 5.16    
TucII-011 5183.60 Mg I  2.72 -0.24 224.3 5.24    
TucII-011 3944.00 Al I  syn  syn   syn   2.98    
TucII-011 3961.52 Al I  0.01 -0.34 118.0 2.78    
TucII-011 3905.52 Si I  syn  syn   syn   4.89    
TucII-011 4102.94 Si I  1.91 -3.14 88.0  5.37    
TucII-011 4283.01 Ca I  1.89 -0.22 74.2  4.15    
TucII-011 4318.65 Ca I  1.89 -0.21 74.2  4.14    
TucII-011 4425.44 Ca I  1.88 -0.36 66.9  4.11    
TucII-011 4434.96 Ca I  1.89 -0.01 54.2  3.55    
TucII-011 4435.69 Ca I  1.89 -0.52 34.5  3.71    
TucII-011 4454.78 Ca I  1.90 0.26  76.3  3.69    
TucII-011 4455.89 Ca I  1.90 -0.53 37.5  3.78    
TucII-011 5588.76 Ca I  2.52 0.21  54.8  4.01    
TucII-011 6122.22 Ca I  1.89 -0.32 57.7  3.80    
TucII-011 6162.17 Ca I  1.90 -0.09 85.6  4.05    
TucII-011 4246.82 Sc II syn  syn   syn   0.13    
TucII-011 4314.08 Sc II syn  syn   syn   0.38    
TucII-011 4325.00 Sc II syn  syn   syn   0.33    
TucII-011 4400.39 Sc II syn  syn   syn   0.58    
TucII-011 4415.54 Sc II syn  syn   syn   0.33    
TucII-011 5526.78 Sc II 1.77 0.02  31.3  0.35    
TucII-011 4534.78 Ti I  0.84 0.34  46.7  2.34    
TucII-011 4981.73 Ti I  0.84 0.56  48.5  2.11    
TucII-011 3913.46 Ti II 1.12 -0.42 122.3 2.57    
TucII-011 4012.40 Ti II 0.57 -1.75 108.0 2.82    
TucII-011 4290.22 Ti II 1.16 -0.93 89.2  2.15    
TucII-011 4300.05 Ti II 1.18 -0.49 125.3 2.61    
TucII-011 4337.91 Ti II 1.08 -0.96 87.2  2.03    
TucII-011 4394.06 Ti II 1.22 -1.78 48.3  2.27    
TucII-011 4395.03 Ti II 1.08 -0.54 111.2 2.16    
TucII-011 4399.77 Ti II 1.24 -1.19 79.8  2.28    
TucII-011 4417.71 Ti II 1.17 -1.19 104.7 2.75    
TucII-011 4443.80 Ti II 1.08 -0.72 115.6 2.42    
TucII-011 4450.48 Ti II 1.08 -1.52 79.2  2.39    
TucII-011 4464.45 Ti II 1.16 -1.81 54.1  2.32    
TucII-011 4468.52 Ti II 1.13 -0.60 114.1 2.32    
TucII-011 4501.27 Ti II 1.12 -0.77 103.9 2.23    
TucII-011 4533.96 Ti II 1.24 -0.53 105.4 2.16    
TucII-011 4563.77 Ti II 1.22 -0.96 97.4  2.37    
TucII-011 4571.97 Ti II 1.57 -0.32 92.8  2.05    
TucII-011 4254.33 Cr I  0.00 -0.11 132.7 2.91    
TucII-011 4274.80 Cr I  0.00 -0.22 102.0 2.28    
TucII-011 4289.72 Cr I  0.00 -0.37 77.8  1.85    
TucII-011 5206.04 Cr I  0.94 0.02  81.7  2.53    
TucII-011 5208.42 Cr I  0.94 0.16  83.8  2.43    
TucII-011 4030.75 Mn I  syn  syn   syn   1.81    
TucII-011 4033.06 Mn I  syn  syn   syn   1.31    
TucII-011 4034.48 Mn I  syn  syn   syn   1.51    
TucII-011 3949.95 Fe I  2.18 -1.25 64.1  4.58    
TucII-011 4021.87 Fe I  2.76 -0.73 59.7  4.64    
TucII-011 4044.61 Fe I  2.83 -1.22 44.5  4.93    
TucII-011 4070.77 Fe I  3.24 -0.79 35.7  4.81    
TucII-011 4132.06 Fe I  1.61 -0.68 120.0 4.64    
TucII-011 4132.90 Fe I  2.85 -1.01 54.6  4.92    
TucII-011 4143.41 Fe I  3.05 -0.20 54.9  4.35    
TucII-011 4143.87 Fe I  1.56 -0.51 127.0 4.56    
TucII-011 4147.67 Fe I  1.48 -2.07 63.1  4.49    
TucII-011 4157.78 Fe I  3.42 -0.40 27.4  4.45    
TucII-011 4175.64 Fe I  2.85 -0.83 42.8  4.52    
TucII-011 4181.76 Fe I  2.83 -0.37 62.8  4.40    
TucII-011 4184.89 Fe I  2.83 -0.87 44.6  4.57    
TucII-011 4187.04 Fe I  2.45 -0.51 74.5  4.33    
TucII-011 4187.80 Fe I  2.42 -0.51 88.8  4.62    
TucII-011 4191.43 Fe I  2.47 -0.67 72.6  4.47    
TucII-011 4199.10 Fe I  3.05 0.16  79.0  4.49    
TucII-011 4202.03 Fe I  1.49 -0.69 117.2 4.41    
TucII-011 4216.18 Fe I  0.00 -3.36 96.5  4.73    
TucII-011 4222.21 Fe I  2.45 -0.91 62.3  4.47    
TucII-011 4227.43 Fe I  3.33 0.27  61.2  4.32    
TucII-011 4233.60 Fe I  2.48 -0.58 88.3  4.74    
TucII-011 4250.12 Fe I  2.47 -0.38 83.4  4.41    
TucII-011 4250.79 Fe I  1.56 -0.71 118.3 4.52    
TucII-011 4260.47 Fe I  2.40 0.08  108.3 4.44    
TucII-011 4271.15 Fe I  2.45 -0.34 83.6  4.34    
TucII-011 4282.40 Fe I  2.18 -0.78 85.0  4.51    
TucII-011 4337.05 Fe I  1.56 -1.70 86.2  4.69    
TucII-011 4352.73 Fe I  2.22 -1.29 68.2  4.68    
TucII-011 4375.93 Fe I  0.00 -3.00 106.0 4.55    
TucII-011 4404.75 Fe I  1.56 -0.15 138.9 4.34    
TucII-011 4407.71 Fe I  2.18 -1.97 35.4  4.70    
TucII-011 4415.12 Fe I  1.61 -0.62 114.4 4.34    
TucII-011 4427.31 Fe I  0.05 -2.92 120.5 4.88    
TucII-011 4442.34 Fe I  2.20 -1.23 60.8  4.44    
TucII-011 4443.19 Fe I  2.86 -1.04 25.7  4.37    
TucII-011 4447.72 Fe I  2.22 -1.34 53.7  4.44    
TucII-011 4459.12 Fe I  2.18 -1.28 68.1  4.60    
TucII-011 4461.65 Fe I  0.09 -3.19 100.0 4.68    
TucII-011 4466.55 Fe I  2.83 -0.60 73.9  4.82    
TucII-011 4476.02 Fe I  2.85 -0.82 44.1  4.50    
TucII-011 4489.74 Fe I  0.12 -3.90 72.3  4.79    
TucII-011 4494.56 Fe I  2.20 -1.14 68.5  4.49    
TucII-011 4528.61 Fe I  2.18 -0.82 86.0  4.51    
TucII-011 4531.15 Fe I  1.48 -2.10 66.4  4.53    
TucII-011 4592.65 Fe I  1.56 -2.46 43.9  4.58    
TucII-011 4602.94 Fe I  1.49 -2.21 68.2  4.67    
TucII-011 4736.77 Fe I  3.21 -0.75 32.1  4.61    
TucII-011 4871.32 Fe I  2.87 -0.36 67.2  4.44    
TucII-011 4872.14 Fe I  2.88 -0.57 59.8  4.53    
TucII-011 4890.76 Fe I  2.88 -0.39 65.4  4.44    
TucII-011 4891.49 Fe I  2.85 -0.11 75.7  4.32    
TucII-011 4903.31 Fe I  2.88 -0.93 41.1  4.56    
TucII-011 4918.99 Fe I  2.85 -0.34 69.1  4.42    
TucII-011 4920.50 Fe I  2.83 0.07  91.6  4.44    
TucII-011 4939.69 Fe I  0.86 -3.25 52.6  4.63    
TucII-011 5041.07 Fe I  0.96 -3.09 68.2  4.85    
TucII-011 5051.63 Fe I  0.92 -2.76 77.7  4.65    
TucII-011 5098.70 Fe I  2.18 -2.03 31.2  4.62    
TucII-011 5110.41 Fe I  0.00 -3.76 86.0  4.67    
TucII-011 5123.72 Fe I  1.01 -3.06 73.3  4.97    
TucII-011 5142.93 Fe I  0.96 -3.08 72.6  4.90    
TucII-011 5150.84 Fe I  0.99 -3.04 60.3  4.69    
TucII-011 5166.28 Fe I  0.00 -4.12 56.4  4.49    
TucII-011 5191.45 Fe I  3.04 -0.55 58.1  4.64    
TucII-011 5192.34 Fe I  3.00 -0.42 56.1  4.43    
TucII-011 5194.94 Fe I  1.56 -2.02 83.2  4.78    
TucII-011 5202.34 Fe I  2.18 -1.87 30.1  4.43    
TucII-011 5216.27 Fe I  1.61 -2.08 79.5  4.82    
TucII-011 5217.39 Fe I  3.21 -1.16 19.5  4.70    
TucII-011 5232.94 Fe I  2.94 -0.06 77.6  4.38    
TucII-011 5254.96 Fe I  0.11 -4.76 22.0  4.62    
TucII-011 5269.54 Fe I  0.86 -1.33 138.6 4.40    
TucII-011 5281.79 Fe I  3.04 -0.83 32.1  4.46    
TucII-011 5283.62 Fe I  3.24 -0.52 30.8  4.36    
TucII-011 5324.18 Fe I  3.21 -0.10 56.1  4.35    
TucII-011 5328.04 Fe I  0.92 -1.47 147.5 4.77    
TucII-011 5371.49 Fe I  0.96 -1.64 120.2 4.43    
TucII-011 5383.37 Fe I  4.31 0.65  42.6  4.67    
TucII-011 5393.17 Fe I  3.24 -0.91 35.1  4.83    
TucII-011 5397.13 Fe I  0.92 -1.98 117.9 4.66    
TucII-011 5405.77 Fe I  0.99 -1.85 111.3 4.47    
TucII-011 5429.70 Fe I  0.96 -1.88 120.0 4.66    
TucII-011 5434.52 Fe I  1.01 -2.13 114.4 4.84    
TucII-011 5446.92 Fe I  0.99 -1.91 121.9 4.76    
TucII-011 5455.61 Fe I  1.01 -2.09 110.0 4.70    
TucII-011 5497.52 Fe I  1.01 -2.83 61.0  4.48    
TucII-011 5501.47 Fe I  0.96 -3.05 56.8  4.57    
TucII-011 5506.78 Fe I  0.99 -2.79 80.8  4.76    
TucII-011 5586.76 Fe I  3.37 -0.14 47.5  4.42    
TucII-011 5615.64 Fe I  3.33 0.05  80.8  4.76    
TucII-011 6137.69 Fe I  2.59 -1.35 40.2  4.53    
TucII-011 6191.56 Fe I  2.43 -1.42 41.4  4.43    
TucII-011 6230.72 Fe I  2.56 -1.28 54.5  4.66    
TucII-011 6252.56 Fe I  2.40 -1.69 38.1  4.60    
TucII-011 6393.60 Fe I  2.43 -1.58 39.2  4.54    
TucII-011 6430.85 Fe I  2.18 -1.95 48.9  4.76    
TucII-011 6494.98 Fe I  2.40 -1.24 60.0  4.50    
TucII-011 6677.99 Fe I  2.69 -1.42 43.0  4.74    
TucII-011 4178.86 Fe II 2.58 -2.51 53.3  4.66    
TucII-011 4233.17 Fe II 2.58 -1.97 75.6  4.56    
TucII-011 4416.82 Fe II 2.78 -2.60 31.0  4.55    
TucII-011 4508.28 Fe II 2.86 -2.58 44.1  4.87    
TucII-011 4515.34 Fe II 2.84 -2.60 33.6  4.66    
TucII-011 4520.22 Fe II 2.81 -2.60 27.8  4.51    
TucII-011 4522.63 Fe II 2.84 -2.25 33.7  4.31    
TucII-011 4555.89 Fe II 2.83 -2.40 41.8  4.61    
TucII-011 4583.84 Fe II 2.81 -1.93 76.0  4.75    
TucII-011 4923.93 Fe II 2.89 -1.32 92.3  4.52    
TucII-011 5018.45 Fe II 2.89 -1.22 96.8  4.52    
TucII-011 3881.87 Co I  0.58 -1.13 66.7  2.45    
TucII-011 3995.31 Co I  0.92 -0.22 62.6  1.84    
TucII-011 4121.32 Co I  0.92 -0.32 83.0  2.38    
TucII-011 3783.52 Ni I  0.42 -1.42 105.6 3.47    
TucII-011 3858.30 Ni I  0.42 -0.95 142.9 3.77    
TucII-011 5476.90 Ni I  1.83 -0.89 52.8  3.12    
TucII-011 4077.71 Sr II syn  syn   syn   -1.50   
TucII-011 4215.52 Sr II syn  syn   syn   -1.80   
TucII-011 4554.03 Ba II syn  syn   syn   -2.64   
TucII-011 4129.00 Eu II syn  syn   syn   <-1.75  
TucII-033 4313.00 CH    syn  syn   syn   5.95    
TucII-033 4323.00 CH    syn  syn   syn   6.24    
TucII-033 5889.95 Na I  0.00 0.11  153.3 3.65    
TucII-033 5895.92 Na I  0.00 -0.19 141.5 3.75    
TucII-033 4571.10 Mg I  0.00 -5.69 65.0  5.40    
TucII-033 5172.68 Mg I  2.71 -0.45 187.1 5.29    
TucII-033 5183.60 Mg I  2.72 -0.24 237.4 5.50    
TucII-033 5528.40 Mg I  4.34 -0.50 64.0  5.20    
TucII-033 3944.00 Al I  syn  syn   syn   3.14    
TucII-033 3961.52 Al I  0.01 -0.34 129.6 3.22    
TucII-033 3905.52 Si I  syn  syn   syn   5.40    
TucII-033 4102.94 Si I  1.91 -3.14 68.5  5.16    
TucII-033 4283.01 Ca I  1.89 -0.22 58.8  3.97    
TucII-033 4318.65 Ca I  1.89 -0.21 81.8  4.42    
TucII-033 4454.78 Ca I  1.90 0.26  76.4  3.82    
TucII-033 4455.89 Ca I  1.90 -0.53 30.3  3.75    
TucII-033 5594.47 Ca I  2.52 0.10  44.6  4.04    
TucII-033 5857.45 Ca I  2.93 0.23  35.0  4.19    
TucII-033 6162.17 Ca I  1.90 -0.09 80.5  4.09    
TucII-033 6439.07 Ca I  2.52 0.47  48.5  3.70    
TucII-033 4246.82 Sc II syn  syn   syn   0.66    
TucII-033 4314.08 Sc II syn  syn   syn   0.62    
TucII-033 4325.00 Sc II 0.59 -0.44 92.4  0.85    
TucII-033 4400.39 Sc II syn  syn   syn   0.44    
TucII-033 4415.54 Sc II syn  syn   syn   0.66    
TucII-033 4012.40 Ti II 0.57 -1.75 90.3  2.59    
TucII-033 4290.22 Ti II 1.16 -0.93 99.3  2.61    
TucII-033 4337.91 Ti II 1.08 -0.96 71.8  1.90    
TucII-033 4395.03 Ti II 1.08 -0.54 123.4 2.69    
TucII-033 4399.77 Ti II 1.24 -1.19 76.2  2.40    
TucII-033 4417.71 Ti II 1.17 -1.19 102.2 2.92    
TucII-033 4443.80 Ti II 1.08 -0.72 104.4 2.38    
TucII-033 4450.48 Ti II 1.08 -1.52 84.4  2.71    
TucII-033 4501.27 Ti II 1.12 -0.77 110.9 2.62    
TucII-033 4533.96 Ti II 1.24 -0.53 93.2  2.08    
TucII-033 4563.77 Ti II 1.22 -0.96 86.0  2.32    
TucII-033 4571.97 Ti II 1.57 -0.32 95.7  2.32    
TucII-033 4535.57 Ti I  0.83 0.12  41.2  2.61    
TucII-033 5020.02 Ti I  0.84 -0.36 62.3  3.42    
TucII-033 4254.33 Cr I  0.00 -0.11 120.0 2.86    
TucII-033 4274.80 Cr I  0.00 -0.22 123.6 3.05    
TucII-033 4289.72 Cr I  0.00 -0.37 105.5 2.75    
TucII-033 4337.57 Cr I  0.97 -1.11 43.1  3.25    
TucII-033 5206.04 Cr I  0.94 0.02  84.4  2.77    
TucII-033 4558.59 Cr II 4.07 -0.66 24.6  3.22    
TucII-033 4030.75 Mn I  syn  syn   syn   2.70    
TucII-033 4033.06 Mn I  syn  syn   syn   2.81    
TucII-033 4034.48 Mn I  syn  syn   syn   1.92    
TucII-033 4021.87 Fe I  2.76 -0.73 68.0  4.98    
TucII-033 4132.90 Fe I  2.85 -1.01 55.9  5.09    
TucII-033 4143.41 Fe I  3.05 -0.20 77.4  4.98    
TucII-033 4153.90 Fe I  3.40 -0.32 58.0  5.07    
TucII-033 4157.78 Fe I  3.42 -0.40 56.9  5.15    
TucII-033 4158.79 Fe I  3.43 -0.67 48.2  5.26    
TucII-033 4174.91 Fe I  0.91 -2.94 80.8  5.26    
TucII-033 4187.04 Fe I  2.45 -0.51 97.3  5.05    
TucII-033 4187.80 Fe I  2.42 -0.51 91.8  4.88    
TucII-033 4191.43 Fe I  2.47 -0.67 86.0  4.96    
TucII-033 4195.33 Fe I  3.33 -0.49 50.6  5.01    
TucII-033 4196.21 Fe I  3.40 -0.70 32.4  4.95    
TucII-033 4199.10 Fe I  3.05 0.16  87.6  4.87    
TucII-033 4216.18 Fe I  0.00 -3.36 107.7 5.27    
TucII-033 4227.43 Fe I  3.33 0.27  84.1  4.98    
TucII-033 4233.60 Fe I  2.48 -0.58 86.8  4.89    
TucII-033 4238.81 Fe I  3.40 -0.23 61.0  5.03    
TucII-033 4250.12 Fe I  2.47 -0.38 97.2  4.93    
TucII-033 4271.15 Fe I  2.45 -0.34 101.1 4.95    
TucII-033 4282.40 Fe I  2.18 -0.78 93.1  4.91    
TucII-033 4337.05 Fe I  1.56 -1.70 89.0  4.97    
TucII-033 4375.93 Fe I  0.00 -3.00 125.2 5.28    
TucII-033 4407.71 Fe I  2.18 -1.97 46.2  5.05    
TucII-033 4422.57 Fe I  2.85 -1.11 58.9  5.21    
TucII-033 4430.61 Fe I  2.22 -1.66 58.1  5.00    
TucII-033 4442.34 Fe I  2.20 -1.23 85.9  5.15    
TucII-033 4447.72 Fe I  2.22 -1.34 78.5  5.11    
TucII-033 4459.12 Fe I  2.18 -1.28 86.9  5.20    
TucII-033 4461.65 Fe I  0.09 -3.19 112.7 5.24    
TucII-033 4466.55 Fe I  2.83 -0.60 72.6  4.95    
TucII-033 4489.74 Fe I  0.12 -3.90 81.4  5.22    
TucII-033 4494.56 Fe I  2.20 -1.14 86.0  5.05    
TucII-033 4528.61 Fe I  2.18 -0.82 93.5  4.88    
TucII-033 4531.15 Fe I  1.48 -2.10 81.5  5.04    
TucII-033 4592.65 Fe I  1.56 -2.46 65.4  5.14    
TucII-033 4602.94 Fe I  1.49 -2.21 75.9  5.02    
TucII-033 4632.91 Fe I  1.61 -2.91 35.2  5.09    
TucII-033 4733.59 Fe I  1.49 -2.99 39.9  5.11    
TucII-033 4736.77 Fe I  3.21 -0.75 53.8  5.13    
TucII-033 4789.65 Fe I  3.53 -0.96 28.3  5.22    
TucII-033 4859.74 Fe I  2.88 -0.76 66.8  4.99    
TucII-033 4871.32 Fe I  2.87 -0.36 83.2  4.92    
TucII-033 4872.14 Fe I  2.88 -0.57 80.9  5.09    
TucII-033 4890.76 Fe I  2.88 -0.39 82.4  4.94    
TucII-033 4891.49 Fe I  2.85 -0.11 99.3  5.00    
TucII-033 4918.99 Fe I  2.85 -0.34 95.8  5.15    
TucII-033 4920.50 Fe I  2.83 0.07  103.9 4.89    
TucII-033 4939.69 Fe I  0.86 -3.25 76.0  5.26    
TucII-033 5051.63 Fe I  0.92 -2.76 91.9  5.16    
TucII-033 5110.41 Fe I  0.00 -3.76 98.5  5.17    
TucII-033 5142.93 Fe I  0.96 -3.08 71.0  5.08    
TucII-033 5150.84 Fe I  0.99 -3.04 78.3  5.22    
TucII-033 5151.91 Fe I  1.01 -3.32 65.2  5.27    
TucII-033 5191.45 Fe I  3.04 -0.55 72.9  5.05    
TucII-033 5192.34 Fe I  3.00 -0.42 85.1  5.13    
TucII-033 5194.94 Fe I  1.56 -2.02 88.0  5.09    
TucII-033 5198.71 Fe I  2.22 -2.09 42.7  5.08    
TucII-033 5216.27 Fe I  1.61 -2.08 85.2  5.14    
TucII-033 5232.94 Fe I  2.94 -0.06 100.4 5.02    
TucII-033 5263.31 Fe I  3.27 -0.88 37.8  5.01    
TucII-033 5266.56 Fe I  3.00 -0.39 80.8  5.00    
TucII-033 5269.54 Fe I  0.86 -1.33 172.0 5.19    
TucII-033 5302.30 Fe I  3.28 -0.72 59.3  5.24    
TucII-033 5328.53 Fe I  1.56 -1.85 105.8 5.29    
TucII-033 5332.90 Fe I  1.55 -2.78 60.3  5.28    
TucII-033 5339.93 Fe I  3.27 -0.72 50.9  5.08    
TucII-033 5397.13 Fe I  0.92 -1.98 136.6 5.29    
TucII-033 5405.77 Fe I  0.99 -1.85 135.5 5.22    
TucII-033 5429.70 Fe I  0.96 -1.88 132.6 5.15    
TucII-033 5446.92 Fe I  0.99 -1.91 133.0 5.22    
TucII-033 5455.61 Fe I  1.01 -2.09 127.4 5.31    
TucII-033 5497.52 Fe I  1.01 -2.83 91.1  5.26    
TucII-033 5501.47 Fe I  0.96 -3.05 83.9  5.26    
TucII-033 5506.78 Fe I  0.99 -2.79 82.5  5.01    
TucII-033 5569.62 Fe I  3.42 -0.54 50.7  5.06    
TucII-033 5572.84 Fe I  3.40 -0.28 67.0  5.06    
TucII-033 5586.76 Fe I  3.37 -0.14 65.6  4.86    
TucII-033 5615.64 Fe I  3.33 0.05  83.6  4.97    
TucII-033 5624.54 Fe I  3.42 -0.76 36.0  5.01    
TucII-033 6065.48 Fe I  2.61 -1.41 56.0  5.04    
TucII-033 6136.61 Fe I  2.45 -1.41 70.2  5.09    
TucII-033 6191.56 Fe I  2.43 -1.42 67.9  5.03    
TucII-033 6219.28 Fe I  2.20 -2.45 29.9  5.12    
TucII-033 6230.72 Fe I  2.56 -1.28 64.6  4.98    
TucII-033 6252.56 Fe I  2.40 -1.69 60.8  5.14    
TucII-033 6335.33 Fe I  2.20 -2.18 50.8  5.22    
TucII-033 6421.35 Fe I  2.28 -2.01 48.7  5.10    
TucII-033 6430.85 Fe I  2.18 -1.95 58.6  5.09    
TucII-033 6494.98 Fe I  2.40 -1.24 82.2  5.06    
TucII-033 6593.87 Fe I  2.44 -2.37 24.7  5.19    
TucII-033 6663.44 Fe I  2.42 -2.48 21.3  5.19    
TucII-033 6677.99 Fe I  2.69 -1.42 65.2  5.26    
TucII-033 4178.86 Fe II 2.58 -2.51 64.5  5.02    
TucII-033 4416.82 Fe II 2.78 -2.60 56.8  5.15    
TucII-033 4489.19 Fe II 2.83 -2.97 31.7  5.09    
TucII-033 4491.41 Fe II 2.86 -2.71 36.2  4.96    
TucII-033 4515.34 Fe II 2.84 -2.60 52.3  5.13    
TucII-033 4522.63 Fe II 2.84 -2.25 70.2  5.14    
TucII-033 4583.84 Fe II 2.81 -1.93 76.6  4.90    
TucII-033 4620.52 Fe II 2.83 -3.21 30.3  5.30    
TucII-033 4731.44 Fe II 2.89 -3.36 23.2  5.35    
TucII-033 4923.93 Fe II 2.89 -1.32 107.3 5.05    
TucII-033 5197.58 Fe II 3.23 -2.22 59.8  5.29    
TucII-033 5234.63 Fe II 3.22 -2.18 43.5  4.94    
TucII-033 3873.12 Co I  0.43 -0.66 86.8  2.54    
TucII-033 4121.32 Co I  0.92 -0.32 96.4  2.95    
TucII-033 4077.71 Sr II syn  syn   syn   0.28    
TucII-033 4215.52 Sr II syn  syn   syn   -0.14   
TucII-033 4554.03 Ba II syn  syn   syn   -0.91   
TucII-033 4934.09 Ba II syn  syn   syn   -1.53   
TucII-033 4129.00 Eu II syn  syn   syn   <-1.69  
TucII-052 4313.00 CH    syn  syn   syn   5.90    
TucII-052 4323.00 CH    syn  syn   syn   5.90    
TucII-052 5889.95 Na I  0.00 0.11  143.9 3.48    
TucII-052 5895.92 Na I  0.00 -0.19 101.0 3.01    
TucII-052 5172.68 Mg I  2.71 -0.45 144.1 4.63    
TucII-052 5183.60 Mg I  2.72 -0.24 176.5 4.83    
TucII-052 3944.00 Al I  syn  syn   syn   2.72    
TucII-052 3905.52 Si I  syn  syn   syn   4.58    
TucII-052 4102.94 Si I  1.91 -3.14 38.2  4.62    
TucII-052 4434.96 Ca I  1.89 -0.01 62.0  3.76    
TucII-052 4435.69 Ca I  1.89 -0.52 29.8  3.69    
TucII-052 4454.78 Ca I  1.90 0.26  57.8  3.43    
TucII-052 6162.17 Ca I  1.90 -0.09 38.8  3.36    
TucII-052 4246.82 Sc II syn  syn   syn   0.02    
TucII-052 4314.08 Sc II syn  syn   syn   0.52    
TucII-052 4325.00 Sc II syn  syn   syn   -0.08   
TucII-052 4400.39 Sc II syn  syn   syn   -0.13   
TucII-052 4415.54 Sc II syn  syn   syn   0.47    
TucII-052 3913.46 Ti II 1.12 -0.42 98.3  2.20    
TucII-052 4290.22 Ti II 1.16 -0.93 84.3  2.28    
TucII-052 4395.03 Ti II 1.08 -0.54 86.9  1.83    
TucII-052 4399.77 Ti II 1.24 -1.19 61.7  2.13    
TucII-052 4417.71 Ti II 1.17 -1.19 69.8  2.20    
TucII-052 4443.80 Ti II 1.08 -0.72 72.1  1.67    
TucII-052 4450.48 Ti II 1.08 -1.52 48.0  2.02    
TucII-052 4468.52 Ti II 1.13 -0.60 104.5 2.35    
TucII-052 4501.27 Ti II 1.12 -0.77 106.6 2.55    
TucII-052 4533.96 Ti II 1.24 -0.53 77.0  1.75    
TucII-052 4563.77 Ti II 1.22 -0.96 81.6  2.25    
TucII-052 4571.97 Ti II 1.57 -0.32 78.7  1.96    
TucII-052 4254.33 Cr I  0.00 -0.11 91.2  2.10    
TucII-052 4274.80 Cr I  0.00 -0.22 86.3  2.09    
TucII-052 4289.72 Cr I  0.00 -0.37 68.4  1.82    
TucII-052 5206.04 Cr I  0.94 0.02  52.2  2.14    
TucII-052 5208.42 Cr I  0.94 0.16  66.5  2.25    
TucII-052 4030.75 Mn I  syn  syn   syn   1.80    
TucII-052 4033.06 Mn I  syn  syn   syn   2.15    
TucII-052 4034.48 Mn I  syn  syn   syn   1.40    
TucII-052 4041.36 Mn I  2.11 0.28  32.1  2.25    
TucII-052 4233.17 Fe II 2.58 -1.97 56.5  4.34    
TucII-052 4555.89 Fe II 2.83 -2.40 23.5  4.39    
TucII-052 4583.84 Fe II 2.81 -1.93 35.8  4.15    
TucII-052 3865.52 Fe I  1.01 -0.95 123.7 4.57    
TucII-052 4005.24 Fe I  1.56 -0.58 88.2  3.89    
TucII-052 4063.59 Fe I  1.56 0.06  124.6 4.13    
TucII-052 4071.74 Fe I  1.61 -0.01 122.1 4.20    
TucII-052 4132.06 Fe I  1.61 -0.68 109.9 4.57    
TucII-052 4143.87 Fe I  1.56 -0.51 95.5  3.97    
TucII-052 4199.10 Fe I  3.05 0.16  76.8  4.56    
TucII-052 4202.03 Fe I  1.49 -0.69 94.6  4.03    
TucII-052 4216.18 Fe I  0.00 -3.36 71.4  4.35    
TucII-052 4233.60 Fe I  2.48 -0.58 46.8  4.00    
TucII-052 4250.12 Fe I  2.47 -0.38 66.6  4.17    
TucII-052 4250.79 Fe I  1.56 -0.71 97.1  4.18    
TucII-052 4260.47 Fe I  2.40 0.08  87.5  4.09    
TucII-052 4271.76 Fe I  1.49 -0.17 120.1 4.11    
TucII-052 4282.40 Fe I  2.18 -0.78 75.5  4.43    
TucII-052 4337.05 Fe I  1.56 -1.70 54.0  4.17    
TucII-052 4375.93 Fe I  0.00 -3.00 76.8  4.07    
TucII-052 4383.55 Fe I  1.48 0.20  149.1 4.22    
TucII-052 4404.75 Fe I  1.56 -0.15 117.0 4.06    
TucII-052 4415.12 Fe I  1.61 -0.62 91.8  3.97    
TucII-052 4422.57 Fe I  2.85 -1.11 28.6  4.60    
TucII-052 4427.31 Fe I  0.05 -2.92 100.0 4.63    
TucII-052 4447.72 Fe I  2.22 -1.34 31.3  4.15    
TucII-052 4459.12 Fe I  2.18 -1.28 48.1  4.35    
TucII-052 4461.65 Fe I  0.09 -3.19 73.9  4.28    
TucII-052 4466.55 Fe I  2.83 -0.60 42.0  4.33    
TucII-052 4489.74 Fe I  0.12 -3.90 44.2  4.46    
TucII-052 4494.56 Fe I  2.20 -1.14 53.5  4.33    
TucII-052 4528.61 Fe I  2.18 -0.82 70.6  4.32    
TucII-052 4871.32 Fe I  2.87 -0.36 44.0  4.13    
TucII-052 4891.49 Fe I  2.85 -0.11 49.6  3.96    
TucII-052 4918.99 Fe I  2.85 -0.34 49.4  4.18    
TucII-052 4920.50 Fe I  2.83 0.07  62.5  3.98    
TucII-052 4939.69 Fe I  0.86 -3.25 35.3  4.49    
TucII-052 5110.41 Fe I  0.00 -3.76 62.3  4.43    
TucII-052 5192.34 Fe I  3.00 -0.42 39.3  4.23    
TucII-052 5202.34 Fe I  2.18 -1.87 21.3  4.35    
TucII-052 5216.27 Fe I  1.61 -2.08 40.0  4.27    
TucII-052 5232.94 Fe I  2.94 -0.06 85.2  4.66    
TucII-052 5269.54 Fe I  0.86 -1.33 109.4 4.04    
TucII-052 5328.04 Fe I  0.92 -1.47 124.2 4.57    
TucII-052 5328.53 Fe I  1.56 -1.85 52.7  4.20    
TucII-052 5371.49 Fe I  0.96 -1.64 117.2 4.62    
TucII-052 5397.13 Fe I  0.92 -1.98 96.2  4.43    
TucII-052 5405.77 Fe I  0.99 -1.85 86.1  4.15    
TucII-052 5429.70 Fe I  0.96 -1.88 80.2  4.01    
TucII-052 5434.52 Fe I  1.01 -2.13 73.4  4.19    
TucII-052 5446.92 Fe I  0.99 -1.91 97.0  4.45    
TucII-052 5455.61 Fe I  1.01 -2.09 93.8  4.58    
TucII-052 5501.47 Fe I  0.96 -3.05 40.6  4.46    
TucII-052 5506.78 Fe I  0.99 -2.79 40.6  4.24    
TucII-052 6136.61 Fe I  2.45 -1.41 32.2  4.40    
TucII-052 6137.69 Fe I  2.59 -1.35 19.9  4.22    
TucII-052 6191.56 Fe I  2.43 -1.42 28.9  4.31    
TucII-052 6230.72 Fe I  2.56 -1.28 23.3  4.20    
TucII-052 6494.98 Fe I  2.40 -1.24 35.3  4.21    
TucII-052 3873.12 Co I  0.43 -0.66 65.0  1.95    
TucII-052 4118.77 Co I  1.05 -0.49 51.6  2.20    
TucII-052 4121.32 Co I  0.92 -0.32 67.0  2.18    
TucII-052 3807.14 Ni I  0.42 -1.22 95.1  3.18    
TucII-052 5476.90 Ni I  1.83 -0.89 42.0  3.07    
TucII-052 4077.71 Sr II syn  syn   syn   -1.26   
TucII-052 4215.52 Sr II syn  syn   syn   -1.55   
TucII-052 4554.03 Ba II syn  syn   syn   -2.05   
TucII-052 4934.09 Ba II syn  syn   syn   -1.85   
TucII-052 4129.00 Eu II syn  syn   syn   <-1.46  
TucII-078 4313.00 CH    syn  syn   syn   5.94    
TucII-078 4323.00 CH    syn  syn   syn   6.19    
TucII-078 5889.95 Na I  0.00 0.11  115.6 2.96    
TucII-078 5895.92 Na I  0.00 -0.19 88.2  2.84    
TucII-078 4571.10 Mg I  0.00 -5.69 59.3  5.45    
TucII-078 4702.99 Mg I  4.33 -0.38 74.3  5.24    
TucII-078 5172.68 Mg I  2.71 -0.45 194.9 5.22    
TucII-078 5183.60 Mg I  2.72 -0.24 253.0 5.45    
TucII-078 5528.40 Mg I  4.34 -0.50 69.3  5.29    
TucII-078 3944.00 Al I  syn  syn   syn   3.70    
TucII-078 3961.52 Al I  0.01 -0.34 127.7 3.02    
TucII-078 3905.52 Si I  syn  syn   syn   5.12    
TucII-078 4102.94 Si I  1.91 -3.14 85.6  5.49    
TucII-078 4435.69 Ca I  1.89 -0.52 35.2  3.88    
TucII-078 4454.78 Ca I  1.90 0.26  92.9  4.05    
TucII-078 4455.89 Ca I  1.90 -0.53 31.8  3.84    
TucII-078 5588.76 Ca I  2.52 0.21  51.7  4.07    
TucII-078 5598.49 Ca I  2.52 -0.09 55.5  4.43    
TucII-078 6122.22 Ca I  1.89 -0.32 80.2  4.29    
TucII-078 6162.17 Ca I  1.90 -0.09 94.5  4.29    
TucII-078 6439.07 Ca I  2.52 0.47  59.2  3.90    
TucII-078 4246.82 Sc II syn  syn   syn   0.31    
TucII-078 4314.08 Sc II syn  syn   syn   0.66    
TucII-078 4325.00 Sc II syn  syn   syn   0.76    
TucII-078 4400.39 Sc II syn  syn   syn   0.66    
TucII-078 4415.54 Sc II syn  syn   syn   0.76    
TucII-078 5526.78 Sc II 1.77 0.02  34.8  0.71    
TucII-078 3998.64 Ti I  0.05 0.01  76.1  2.56    
TucII-078 4012.40 Ti II 0.57 -1.75 123.1 3.29    
TucII-078 4290.22 Ti II 1.16 -0.93 95.0  2.45    
TucII-078 4337.91 Ti II 1.08 -0.96 94.6  2.37    
TucII-078 4394.06 Ti II 1.22 -1.78 48.6  2.58    
TucII-078 4395.03 Ti II 1.08 -0.54 145.7 3.01    
TucII-078 4395.84 Ti II 1.24 -1.93 41.8  2.64    
TucII-078 4399.77 Ti II 1.24 -1.19 89.8  2.68    
TucII-078 4417.71 Ti II 1.17 -1.19 90.5  2.61    
TucII-078 4443.80 Ti II 1.08 -0.72 124.9 2.74    
TucII-078 4450.48 Ti II 1.08 -1.52 87.2  2.76    
TucII-078 4464.45 Ti II 1.16 -1.81 51.2  2.57    
TucII-078 4468.52 Ti II 1.13 -0.60 124.0 2.65    
TucII-078 4501.27 Ti II 1.12 -0.77 118.8 2.69    
TucII-078 4529.48 Ti II 1.57 -2.03 37.2  3.03    
TucII-078 4533.96 Ti II 1.24 -0.53 126.9 2.75    
TucII-078 4563.77 Ti II 1.22 -0.96 78.5  2.20    
TucII-078 4571.97 Ti II 1.57 -0.32 119.2 2.76    
TucII-078 4589.91 Ti II 1.24 -1.79 77.4  3.03    
TucII-078 4779.98 Ti II 2.05 -1.37 46.6  3.05    
TucII-078 5336.79 Ti II 1.58 -1.59 44.4  2.66    
TucII-078 4254.33 Cr I  0.00 -0.11 106.7 2.40    
TucII-078 4274.80 Cr I  0.00 -0.22 88.3  2.11    
TucII-078 4289.72 Cr I  0.00 -0.37 109.7 2.71    
TucII-078 5206.04 Cr I  0.94 0.02  79.3  2.67    
TucII-078 5208.42 Cr I  0.94 0.16  127.4 3.44    
TucII-078 4030.75 Mn I  syn  syn   syn   2.04    
TucII-078 4034.48 Mn I  syn  syn   syn   1.74    
TucII-078 3917.18 Fe I  0.99 -2.15 90.8  4.83    
TucII-078 4014.53 Fe I  3.05 -0.59 58.7  4.98    
TucII-078 4021.87 Fe I  2.76 -0.73 70.8  5.00    
TucII-078 4062.44 Fe I  2.85 -0.86 56.3  4.98    
TucII-078 4067.98 Fe I  3.21 -0.47 57.8  5.01    
TucII-078 4132.06 Fe I  1.61 -0.68 113.8 4.53    
TucII-078 4143.41 Fe I  3.05 -0.20 51.9  4.46    
TucII-078 4147.67 Fe I  1.48 -2.07 53.7  4.58    
TucII-078 4174.91 Fe I  0.91 -2.94 62.5  4.92    
TucII-078 4187.04 Fe I  2.45 -0.51 97.5  4.91    
TucII-078 4187.80 Fe I  2.42 -0.51 101.3 4.95    
TucII-078 4191.43 Fe I  2.47 -0.67 95.5  5.04    
TucII-078 4199.10 Fe I  3.05 0.16  88.1  4.75    
TucII-078 4202.03 Fe I  1.49 -0.69 123.3 4.59    
TucII-078 4216.18 Fe I  0.00 -3.36 95.6  4.90    
TucII-078 4227.43 Fe I  3.33 0.27  87.7  4.94    
TucII-078 4233.60 Fe I  2.48 -0.58 97.4  5.00    
TucII-078 4250.12 Fe I  2.47 -0.38 80.0  4.44    
TucII-078 4250.79 Fe I  1.56 -0.71 118.3 4.57    
TucII-078 4260.47 Fe I  2.40 0.08  120.8 4.72    
TucII-078 4271.15 Fe I  2.45 -0.34 103.6 4.84    
TucII-078 4282.40 Fe I  2.18 -0.78 96.0  4.85    
TucII-078 4337.05 Fe I  1.56 -1.70 80.3  4.72    
TucII-078 4352.73 Fe I  2.22 -1.29 79.4  5.06    
TucII-078 4375.93 Fe I  0.00 -3.00 113.8 4.90    
TucII-078 4407.71 Fe I  2.18 -1.97 49.2  5.17    
TucII-078 4415.12 Fe I  1.61 -0.62 129.3 4.72    
TucII-078 4427.31 Fe I  0.05 -2.92 109.2 4.77    
TucII-078 4442.34 Fe I  2.20 -1.23 55.2  4.55    
TucII-078 4447.72 Fe I  2.22 -1.34 65.3  4.84    
TucII-078 4459.12 Fe I  2.18 -1.28 56.7  4.60    
TucII-078 4461.65 Fe I  0.09 -3.19 97.0  4.80    
TucII-078 4466.55 Fe I  2.83 -0.60 86.7  5.19    
TucII-078 4476.02 Fe I  2.85 -0.82 54.1  4.86    
TucII-078 4489.74 Fe I  0.12 -3.90 66.3  4.99    
TucII-078 4494.56 Fe I  2.20 -1.14 66.2  4.63    
TucII-078 4528.61 Fe I  2.18 -0.82 85.7  4.62    
TucII-078 4531.15 Fe I  1.48 -2.10 67.0  4.77    
TucII-078 4592.65 Fe I  1.56 -2.46 47.8  4.92    
TucII-078 4602.94 Fe I  1.49 -2.21 73.9  5.00    
TucII-078 4733.59 Fe I  1.49 -2.99 25.6  4.96    
TucII-078 4736.77 Fe I  3.21 -0.75 42.8  4.99    
TucII-078 4871.32 Fe I  2.87 -0.36 58.3  4.45    
TucII-078 4872.14 Fe I  2.88 -0.57 65.1  4.78    
TucII-078 4890.76 Fe I  2.88 -0.39 68.9  4.66    
TucII-078 4891.49 Fe I  2.85 -0.11 84.9  4.61    
TucII-078 4903.31 Fe I  2.88 -0.93 38.9  4.72    
TucII-078 4918.99 Fe I  2.85 -0.34 58.8  4.41    
TucII-078 4920.50 Fe I  2.83 0.07  81.6  4.35    
TucII-078 4966.09 Fe I  3.33 -0.87 29.4  4.99    
TucII-078 5083.34 Fe I  0.96 -2.84 69.4  4.89    
TucII-078 5110.41 Fe I  0.00 -3.76 93.1  5.09    
TucII-078 5123.72 Fe I  1.01 -3.06 41.7  4.74    
TucII-078 5166.28 Fe I  0.00 -4.12 64.7  4.97    
TucII-078 5171.60 Fe I  1.49 -1.72 84.3  4.63    
TucII-078 5232.94 Fe I  2.94 -0.06 98.4  4.88    
TucII-078 5324.18 Fe I  3.21 -0.10 50.1  4.42    
TucII-078 5328.04 Fe I  0.92 -1.47 127.0 4.52    
TucII-078 5328.53 Fe I  1.56 -1.85 68.7  4.57    
TucII-078 5339.93 Fe I  3.27 -0.72 36.1  4.88    
TucII-078 5371.49 Fe I  0.96 -1.64 133.0 4.85    
TucII-078 5397.13 Fe I  0.92 -1.98 132.8 5.13    
TucII-078 5405.77 Fe I  0.99 -1.85 127.1 4.97    
TucII-078 5429.70 Fe I  0.96 -1.88 103.4 4.49    
TucII-078 5434.52 Fe I  1.01 -2.13 113.0 4.99    
TucII-078 5446.92 Fe I  0.99 -1.91 119.3 4.87    
TucII-078 5455.61 Fe I  1.01 -2.09 128.3 5.25    
TucII-078 5497.52 Fe I  1.01 -2.83 49.2  4.60    
TucII-078 5501.47 Fe I  0.96 -3.05 72.0  5.10    
TucII-078 5506.78 Fe I  0.99 -2.79 73.9  4.91    
TucII-078 5586.76 Fe I  3.37 -0.14 58.8  4.77    
TucII-078 5615.64 Fe I  3.33 0.05  61.9  4.58    
TucII-078 6136.61 Fe I  2.45 -1.41 57.1  4.93    
TucII-078 6137.69 Fe I  2.59 -1.35 42.6  4.81    
TucII-078 6191.56 Fe I  2.43 -1.42 56.0  4.90    
TucII-078 6230.72 Fe I  2.56 -1.28 36.5  4.60    
TucII-078 6252.56 Fe I  2.40 -1.69 34.9  4.79    
TucII-078 6335.33 Fe I  2.20 -2.18 27.7  4.91    
TucII-078 6393.60 Fe I  2.43 -1.58 37.8  4.76    
TucII-078 6421.35 Fe I  2.28 -2.01 34.7  4.96    
TucII-078 6430.85 Fe I  2.18 -1.95 37.2  4.83    
TucII-078 6494.98 Fe I  2.40 -1.24 66.9  4.84    
TucII-078 6677.99 Fe I  2.69 -1.42 40.2  4.93    
TucII-078 4178.86 Fe II 2.58 -2.51 48.6  4.80    
TucII-078 4233.17 Fe II 2.58 -1.97 81.9  4.82    
TucII-078 4508.28 Fe II 2.86 -2.58 28.3  4.79    
TucII-078 4515.34 Fe II 2.84 -2.60 27.1  4.77    
TucII-078 4520.22 Fe II 2.81 -2.60 32.7  4.84    
TucII-078 4555.89 Fe II 2.83 -2.40 41.0  4.81    
TucII-078 4583.84 Fe II 2.81 -1.93 73.3  4.84    
TucII-078 4923.93 Fe II 2.89 -1.32 98.6  4.75    
TucII-078 5018.45 Fe II 2.89 -1.22 109.5 4.85    
TucII-078 3845.47 Co I  0.92 0.01  98.2  2.64    
TucII-078 3807.14 Ni I  0.42 -1.22 109.6 3.44    
TucII-078 5476.90 Ni I  1.83 -0.89 81.7  3.83    
TucII-078 4215.52 Sr II syn  syn   syn   <-1.82  
TucII-078 4554.03 Ba II syn  syn   syn   <-2.41  
TucII-078 4129.00 Eu II syn  syn   syn   <-1.42  
TucII-203 4313.00 CH    syn  syn   syn   5.55    
TucII-203 4323.00 CH    syn  syn   syn   5.80    
TucII-203 5889.95 Na I  0.00 0.11  141.7 3.46    
TucII-203 5895.92 Na I  0.00 -0.19 102.3 3.05    
TucII-203 5172.68 Mg I  2.71 -0.45 152.3 4.79    
TucII-203 5183.60 Mg I  2.72 -0.24 185.8 5.02    
TucII-203 3944.00 Al I  syn  syn   syn   3.07    
TucII-203 3961.52 Al I  0.01 -0.34 105.2 2.63    
TucII-203 3905.52 Si I  syn  syn   syn   4.73    
TucII-203 4226.73 Ca I  0.00 0.24  149.5 3.23    
TucII-203 4435.69 Ca I  1.89 -0.52 24.1  3.61    
TucII-203 4454.78 Ca I  1.90 0.26  53.4  3.38    
TucII-203 6162.17 Ca I  1.90 -0.09 51.6  3.61    
TucII-203 4246.82 Sc II syn  syn   syn   0.02    
TucII-203 4314.08 Sc II syn  syn   syn   -0.03   
TucII-203 4325.00 Sc II syn  syn   syn   0.03    
TucII-203 4400.39 Sc II syn  syn   syn   0.17    
TucII-203 4415.54 Sc II syn  syn   syn   0.14    
TucII-203 3913.46 Ti II 1.12 -0.42 134.7 2.99    
TucII-203 4290.22 Ti II 1.16 -0.93 92.2  2.36    
TucII-203 4300.05 Ti II 1.18 -0.49 110.9 2.40    
TucII-203 4337.91 Ti II 1.08 -0.96 79.4  2.01    
TucII-203 4395.03 Ti II 1.08 -0.54 106.8 2.20    
TucII-203 4399.77 Ti II 1.24 -1.19 52.0  1.94    
TucII-203 4417.71 Ti II 1.17 -1.19 63.1  2.03    
TucII-203 4443.80 Ti II 1.08 -0.72 82.8  1.82    
TucII-203 4450.48 Ti II 1.08 -1.52 53.5  2.10    
TucII-203 4468.52 Ti II 1.13 -0.60 97.3  2.07    
TucII-203 4501.27 Ti II 1.12 -0.77 96.8  2.21    
TucII-203 4533.96 Ti II 1.24 -0.53 86.0  1.87    
TucII-203 4563.77 Ti II 1.22 -0.96 80.5  2.16    
TucII-203 4571.97 Ti II 1.57 -0.32 98.1  2.30    
TucII-203 4035.62 V II  1.79 -0.77 49.1  2.05    
TucII-203 4254.33 Cr I  0.00 -0.11 90.8  2.10    
TucII-203 4274.80 Cr I  0.00 -0.22 107.7 2.62    
TucII-203 4289.72 Cr I  0.00 -0.37 83.6  2.18    
TucII-203 4030.75 Mn I  syn  syn   syn   1.35    
TucII-203 4033.06 Mn I  syn  syn   syn   1.45    
TucII-203 4034.48 Mn I  syn  syn   syn   1.40    
TucII-203 3878.02 Fe I  0.96 -0.90 120.6 4.39    
TucII-203 4063.59 Fe I  1.56 0.06  131.3 4.27    
TucII-203 4071.74 Fe I  1.61 -0.01 119.4 4.13    
TucII-203 4132.06 Fe I  1.61 -0.68 105.7 4.44    
TucII-203 4134.68 Fe I  2.83 -0.65 26.8  4.15    
TucII-203 4143.41 Fe I  3.05 -0.20 65.8  4.69    
TucII-203 4143.87 Fe I  1.56 -0.51 102.8 4.14    
TucII-203 4147.67 Fe I  1.48 -2.07 49.1  4.44    
TucII-203 4175.64 Fe I  2.85 -0.83 42.0  4.65    
TucII-203 4181.76 Fe I  2.83 -0.37 48.3  4.28    
TucII-203 4187.04 Fe I  2.45 -0.51 51.9  4.04    
TucII-203 4199.10 Fe I  3.05 0.16  81.2  4.65    
TucII-203 4202.03 Fe I  1.49 -0.69 109.9 4.40    
TucII-203 4216.18 Fe I  0.00 -3.36 83.1  4.65    
TucII-203 4227.43 Fe I  3.33 0.27  49.4  4.23    
TucII-203 4250.12 Fe I  2.47 -0.38 74.1  4.34    
TucII-203 4250.79 Fe I  1.56 -0.71 113.5 4.57    
TucII-203 4260.47 Fe I  2.40 0.08  92.2  4.20    
TucII-203 4271.15 Fe I  2.45 -0.34 95.3  4.74    
TucII-203 4271.76 Fe I  1.49 -0.17 141.0 4.54    
TucII-203 4282.40 Fe I  2.18 -0.78 81.7  4.58    
TucII-203 4325.76 Fe I  1.61 0.01  128.7 4.23    
TucII-203 4375.93 Fe I  0.00 -3.00 93.8  4.49    
TucII-203 4404.75 Fe I  1.56 -0.15 121.4 4.15    
TucII-203 4415.12 Fe I  1.61 -0.62 99.0  4.13    
TucII-203 4427.31 Fe I  0.05 -2.92 87.4  4.31    
TucII-203 4442.34 Fe I  2.20 -1.23 49.3  4.41    
TucII-203 4443.19 Fe I  2.86 -1.04 29.4  4.61    
TucII-203 4447.72 Fe I  2.22 -1.34 33.8  4.26    
TucII-203 4459.12 Fe I  2.18 -1.28 38.7  4.24    
TucII-203 4461.65 Fe I  0.09 -3.19 82.7  4.52    
TucII-203 4494.56 Fe I  2.20 -1.14 53.2  4.38    
TucII-203 4528.61 Fe I  2.18 -0.82 63.6  4.21    
TucII-203 4531.15 Fe I  1.48 -2.10 47.9  4.41    
TucII-203 4602.94 Fe I  1.49 -2.21 35.8  4.31    
TucII-203 4871.32 Fe I  2.87 -0.36 44.2  4.18    
TucII-203 4872.14 Fe I  2.88 -0.57 39.1  4.32    
TucII-203 4890.76 Fe I  2.88 -0.39 44.6  4.23    
TucII-203 4891.49 Fe I  2.85 -0.11 80.8  4.56    
TucII-203 4920.50 Fe I  2.83 0.07  88.4  4.51    
TucII-203 4939.69 Fe I  0.86 -3.25 39.0  4.64    
TucII-203 5012.07 Fe I  0.86 -2.64 69.2  4.53    
TucII-203 5083.34 Fe I  0.96 -2.84 44.8  4.44    
TucII-203 5171.60 Fe I  1.49 -1.72 67.7  4.31    
TucII-203 5204.58 Fe I  0.09 -4.33 43.3  4.87    
TucII-203 5269.54 Fe I  0.86 -1.33 135.4 4.60    
TucII-203 5324.18 Fe I  3.21 -0.10 57.7  4.51    
TucII-203 5328.04 Fe I  0.92 -1.47 104.7 4.12    
TucII-203 5371.49 Fe I  0.96 -1.64 118.8 4.65    
TucII-203 5397.13 Fe I  0.92 -1.98 109.1 4.72    
TucII-203 5405.77 Fe I  0.99 -1.85 108.2 4.65    
TucII-203 5429.70 Fe I  0.96 -1.88 110.5 4.70    
TucII-203 5434.52 Fe I  1.01 -2.13 79.6  4.35    
TucII-203 5446.92 Fe I  0.99 -1.91 106.6 4.67    
TucII-203 5455.61 Fe I  1.01 -2.09 92.6  4.57    
TucII-203 5497.52 Fe I  1.01 -2.83 42.5  4.42    
TucII-203 5506.78 Fe I  0.99 -2.79 39.5  4.30    
TucII-203 6230.72 Fe I  2.56 -1.28 27.2  4.35    
TucII-203 6677.99 Fe I  2.69 -1.42 27.1  4.62    
TucII-203 4233.17 Fe II 2.58 -1.97 62.8  4.40    
TucII-203 4508.28 Fe II 2.86 -2.58 21.4  4.52    
TucII-203 4583.84 Fe II 2.81 -1.93 52.1  4.40    
TucII-203 4923.93 Fe II 2.89 -1.32 82.8  4.41    
TucII-203 4118.77 Co I  1.05 -0.49 32.2  1.91    
TucII-203 4121.32 Co I  0.92 -0.32 58.7  2.07    
TucII-203 3783.52 Ni I  0.42 -1.42 85.5  3.10    
TucII-203 3807.14 Ni I  0.42 -1.22 94.5  3.14    
TucII-203 5476.90 Ni I  1.83 -0.89 52.5  3.31    
TucII-203 4215.52 Sr II syn  syn   syn   -1.61   
TucII-203 4554.03 Ba II syn  syn   syn   -2.20   
TucII-203 4129.00 Eu II syn  syn   syn   <-1.56  
TucII-206 4313.00 CH    syn  syn   syn   5.54    
TucII-206 4323.00 CH    syn  syn   syn   5.58    
TucII-206 5889.95 Na I  0.00 0.11  164.6 3.89    
TucII-206 5895.92 Na I  0.00 -0.19 105.0 3.15    
TucII-206 4702.99 Mg I  4.33 -0.38 31.0  4.58    
TucII-206 5172.68 Mg I  2.71 -0.45 136.7 4.59    
TucII-206 5183.60 Mg I  2.72 -0.24 178.5 4.96    
TucII-206 3944.00 Al I  syn  syn   syn   2.51    
TucII-206 3961.52 Al I  0.01 -0.34 95.2  2.47    
TucII-206 3905.52 Si I  syn  syn   syn   4.37    
TucII-206 4226.73 Ca I  0.00 0.24  132.7 3.01    
TucII-206 6162.17 Ca I  1.90 -0.09 44.6  3.52    
TucII-206 4246.82 Sc II syn  syn   syn   0.01    
TucII-206 4314.08 Sc II syn  syn   syn   0.11    
TucII-206 4325.00 Sc II syn  syn   syn   -0.04   
TucII-206 4400.39 Sc II syn  syn   syn   0.16    
TucII-206 4415.54 Sc II syn  syn   syn   0.06    
TucII-206 3913.46 Ti II 1.12 -0.42 101.9 2.28    
TucII-206 4300.05 Ti II 1.18 -0.49 67.4  1.48    
TucII-206 4337.91 Ti II 1.08 -0.96 79.8  2.09    
TucII-206 4395.03 Ti II 1.08 -0.54 74.9  1.56    
TucII-206 4468.52 Ti II 1.13 -0.60 84.7  1.87    
TucII-206 4501.27 Ti II 1.12 -0.77 87.3  2.08    
TucII-206 4533.96 Ti II 1.24 -0.53 82.6  1.87    
TucII-206 4563.77 Ti II 1.22 -0.96 69.8  2.01    
TucII-206 4571.97 Ti II 1.57 -0.32 65.0  1.69    
TucII-206 4254.33 Cr I  0.00 -0.11 87.3  2.09    
TucII-206 4274.80 Cr I  0.00 -0.22 94.2  2.37    
TucII-206 4289.72 Cr I  0.00 -0.37 76.0  2.07    
TucII-206 4030.75 Mn I  syn  syn   syn   1.44    
TucII-206 4033.06 Mn I  syn  syn   syn   1.69    
TucII-206 4034.48 Mn I  syn  syn   syn   1.74    
TucII-206 3827.82 Fe I  1.56 0.09  107.1 3.87    
TucII-206 3865.52 Fe I  1.01 -0.95 92.5  3.86    
TucII-206 3917.18 Fe I  0.99 -2.15 62.0  4.27    
TucII-206 4005.24 Fe I  1.56 -0.58 103.9 4.38    
TucII-206 4045.81 Fe I  1.49 0.28  127.6 3.99    
TucII-206 4063.59 Fe I  1.56 0.06  128.1 4.29    
TucII-206 4132.06 Fe I  1.61 -0.68 92.7  4.20    
TucII-206 4143.87 Fe I  1.56 -0.51 94.2  4.01    
TucII-206 4184.89 Fe I  2.83 -0.87 34.0  4.55    
TucII-206 4187.04 Fe I  2.45 -0.51 35.4  3.78    
TucII-206 4187.80 Fe I  2.42 -0.51 46.2  3.94    
TucII-206 4191.43 Fe I  2.47 -0.67 28.1  3.81    
TucII-206 4199.10 Fe I  3.05 0.16  56.7  4.19    
TucII-206 4202.03 Fe I  1.49 -0.69 105.6 4.39    
TucII-206 4216.18 Fe I  0.00 -3.36 59.1  4.22    
TucII-206 4227.43 Fe I  3.33 0.27  59.7  4.45    
TucII-206 4250.79 Fe I  1.56 -0.71 78.0  3.78    
TucII-206 4271.76 Fe I  1.49 -0.17 116.0 4.11    
TucII-206 4325.76 Fe I  1.61 0.01  104.7 3.77    
TucII-206 4375.93 Fe I  0.00 -3.00 71.5  4.07    
TucII-206 4383.55 Fe I  1.48 0.20  127.1 3.94    
TucII-206 4404.75 Fe I  1.56 -0.15 100.5 3.74    
TucII-206 4415.12 Fe I  1.61 -0.62 80.0  3.76    
TucII-206 4427.31 Fe I  0.05 -2.92 92.3  4.54    
TucII-206 4459.12 Fe I  2.18 -1.28 40.6  4.31    
TucII-206 4461.65 Fe I  0.09 -3.19 59.4  4.12    
TucII-206 4494.56 Fe I  2.20 -1.14 40.5  4.19    
TucII-206 4528.61 Fe I  2.18 -0.82 46.1  3.94    
TucII-206 4531.15 Fe I  1.48 -2.10 34.5  4.20    
TucII-206 4602.94 Fe I  1.49 -2.21 41.7  4.45    
TucII-206 4871.32 Fe I  2.87 -0.36 37.4  4.09    
TucII-206 4891.49 Fe I  2.85 -0.11 64.0  4.29    
TucII-206 4920.50 Fe I  2.83 0.07  36.3  3.59    
TucII-206 5012.07 Fe I  0.86 -2.64 67.8  4.56    
TucII-206 5171.60 Fe I  1.49 -1.72 50.4  4.06    
TucII-206 5232.94 Fe I  2.94 -0.06 59.8  4.24    
TucII-206 5266.56 Fe I  3.00 -0.39 62.4  4.68    
TucII-206 5269.54 Fe I  0.86 -1.33 120.0 4.38    
TucII-206 5328.04 Fe I  0.92 -1.47 79.4  3.65    
TucII-206 5397.13 Fe I  0.92 -1.98 101.8 4.65    
TucII-206 5405.77 Fe I  0.99 -1.85 92.9  4.39    
TucII-206 5429.70 Fe I  0.96 -1.88 103.0 4.62    
TucII-206 5434.52 Fe I  1.01 -2.13 77.5  4.37    
TucII-206 5446.92 Fe I  0.99 -1.91 88.8  4.36    
TucII-206 5455.61 Fe I  1.01 -2.09 82.2  4.42    
TucII-206 5497.52 Fe I  1.01 -2.83 24.3  4.10    
TucII-206 4508.28 Fe II 2.86 -2.58 30.8  4.75    
TucII-206 4923.93 Fe II 2.89 -1.32 44.9  3.76    
TucII-206 5018.45 Fe II 2.89 -1.22 63.9  3.99    
TucII-206 4077.71 Sr II syn  syn   syn   -1.82   
TucII-206 4215.52 Sr II syn  syn   syn   -1.72   
TucII-206 4554.03 Ba II syn  syn   syn   -2.01   
TucII-206 4129.00 Eu II syn  syn   syn   <-1.52  

